A Secure and Improved Multi Server Authentication Protocol Using Fuzzy Commitment

Very recently, Barman et al. proposed a multi-server authentication protocol using fuzzy commitment. The authors claimed that their protocol provides anonymity while resisting all known attacks. In this paper, we analyze that Barman et al.'s protocol is still vulnerable to anonymity violation attack and impersonation based on the stolen smart attack; moreover, it has scalability issues. We then propose an improved and enhanced protocol to overcome the security weaknesses of Barman et al.'s scheme. The security of the proposed protocol is verified using BAN logic and widely accepted automated AVISPA tool. The BAN logic and automated AVISPA along with the informal analysis ensures the robustness of the scheme against all known attacks

==> atse.txt <==
%CL-AtSe

SUMMARY
  SAFE
  
DETAILS
  BOUNDED_NUMBER_OF_SESSIONS
  TYPED_MODEL

PROTOCOL
  /home/span/span/testsuite/results/AKA_Pro.if

GOAL
  As Specified

BACKEND
  CL-AtSe

STATISTICS

  Analysed   : 8 states
  Reachable  : 0 states
  Translation: 0.98 seconds
  Computation: 0.00 seconds


==> engoal.txt <==
role environment()
def=
const
x,xrs,xur,x1:symmetric_key,
user,rc,server:agent,
h,f:hash_func,
t1,t2,t3,tu:text,	
sec_1,sec_2,sec_3,auth_4,
auth_5,auth_6:protocol_id
intruder_knowledge = {user,
   rc,server,h,t1,t2,t3,tu}
composition
session1(user,rc,server,x,
      xrs,xur,x1,h) /\ 
session2(i,rc,server,x,xrs,
        xur,x1,h)/\
 session3(user,i,server,x,
      xrs,xur,x1,h)/\ 
session4(user,rc,i,x,xrs,
           xur,x1,h)
end role
goal
secrecy_of sec_1
secrecy_of sec_2
secrecy_of sec_3
authentication_on auth_4
authentication_on auth_5
authentication_on auth_6
end goal
environment()

==> omfc.txt <==
% OFMC

% Version of 2006/02/13
SUMMARY
  SAFE
  
DETAILS
  BOUNDED_NUMBER_OF_SESSIONS
PROTOCOL
  /home/span/span/testsuite/results/AKA_Pro.if
GOAL
  as_specified
BACKEND
  OFMC
COMMENTS
STATISTICS
  parseTime: 0.00s
  searchTime: 42.16s
  visitedNodes: 3344 nodes
  depth: 12 plies
